Compositional Automata Embeddings for Goal-Conditioned Reinforcement Learning

Goal-conditioned reinforcement learning is a powerful way to control an AI agent's behavior at runtime. That said, popular goal representations, e.g., target states or natural language, are either limited to Markovian tasks or rely on ambiguous task semantics. We propose representing temporal goals using compositions of deterministic finite automata (cDFAs) and use cDFAs to guide RL agents. cDFAs balance the need for formal temporal semantics with ease of interpretation: if one can understand a flow chart, one can understand a cDFA. On the other hand, cDFAs form a countably infinite concept class with Boolean semantics, and subtle changes to the automaton can result in very different tasks, making them difficult to condition agent behavior on. To address this, we observe that all paths through a DFA correspond to a series of reach-avoid tasks and propose pre-training graph neural network embeddings on "reach-avoid derived" DFAs. Through empirical evaluation, we demonstrate that the proposed pre-training method enables zero-shot generalization to various cDFA task classes and accelerated policy specialization without the myopic suboptimality of hierarchical methods.

==> assets/local_reach_avoid.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'local_reach_avoid.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{791.42809296bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.22810894)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0.64688814,0.10462141){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{local_reach_avoid.pdf}}%
    \put(0.52658787,0.15240698){\color[rgb]{0.03529412,0.09803922,0.02352941}\transparent{0.75919998}\rotatebox{-0.31955975}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}start\end{tabular}}}}}%
    \put(0.35394864,0.02484695){\color[rgb]{0,0,0}\rotatebox{0.00245338}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Mutate transitions + minimize\end{tabular}}}}}%
    \put(0.36527744,0.04180587){\color[rgb]{0,0,0}\rotatebox{0.00245338}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Reach Avoid Derived (RAD)\end{tabular}}}}}%
    \put(0.36754852,0.2020065){\color[rgb]{0,0,0}\rotatebox{0.00245338}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Sequential reach avoid\\along path (1,2,4)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{local_reach_avoid.pdf}}%
    \put(0.94666391,0.15340927){\color[rgb]{0.03529412,0.09803922,0.02352941}\transparent{0.75919998}\rotatebox{0.61700502}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}accept\end{tabular}}}}}%
    \put(0.59504162,0.16716592){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{local_reach_avoid.pdf}}%
    \put(0.73606242,0.1687679){\color[rgb]{0,0,0}\rotatebox{0.61360095}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{local_reach_avoid.pdf}}%
    \put(0.57541167,0.08915901){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.76567435,0.09157215){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0.69833182,0.10523046){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{local_reach_avoid.pdf}}%
    \put(0.87377622,0.16731729){\color[rgb]{0,0,0}\rotatebox{-1.71370916}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{local_reach_avoid.pdf}}%
    \put(0.01754145,0.12040331){\color[rgb]{0.03529412,0.09803922,0.02352941}\transparent{0.75919998}\rotatebox{-0.51496254}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}start\end{tabular}}}}}%
    \put(0.06641751,0.18799769){\color[rgb]{0,0,0}\rotatebox{0.9220128}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1\end{tabular}}}}}%
    \put(0.11786494,0.14076896){\color[rgb]{0,0,0}\rotatebox{2.01452742}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2\end{tabular}}}}}%
    \put(0.15643551,0.10258107){\color[rgb]{0,0,0}\rotatebox{3.69143057}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}}%
    \put(0.24323032,0.18734501){\color[rgb]{0,0,0}\rotatebox{-0.83200633}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}}%
    \put(0.06405396,0.04424968){\color[rgb]{0,0,0}\rotatebox{0.14493544}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4\end{tabular}}}}}%
    \put(0.22477067,0.14693202){\color[rgb]{0,0,0}\rotatebox{3.5658448}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3\end{tabular}}}}}%
    \put(0.15233597,0.03263626){\color[rgb]{0.03529412,0.09803922,0.02352941}\transparent{0.75919998}\rotatebox{-0.48722522}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}accept\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{local_reach_avoid.pdf}}%
  \end{picture}%
\endgroup%

